Epistemic Prediction and Planning with Implicit Coordination for Multi-Robot Teams in Communication Restricted Environments

In communication restricted environments, a multi-robot system can be deployed to either: i) maintain constant communication but potentially sacrifice operational efficiency due to proximity constraints or ii) allow disconnections to increase environmental coverage efficiency, challenges on how, when, and where to reconnect (rendezvous problem). In this work we tackle the latter problem and notice that most state-of-the-art methods assume that robots will be able to execute a predetermined plan; however system failures and changes in environmental conditions can cause the robots to deviate from the plan with cascading effects across the multi-robot system. This paper proposes a coordinated epistemic prediction and planning framework to achieve consensus without communicating for exploration and coverage, task discovery and completion, and rendezvous applications. Dynamic epistemic logic is the principal component implemented to allow robots to propagate belief states and empathize with other agents. Propagation of belief states and subsequent coverage of the environment is achieved via a frontier-based method within an artificial physics-based framework. The proposed framework is validated with both simulations and experiments with unmanned ground vehicles in various cluttered environments.

==> lettertoeditor.txt <==
Dear Editor,

We are submitting our paper titled "Epistemic Prediction and Planning with Implicit Coordination for Multi-Robot Teams in Communication Restricted Environments" to be considered for possible publication in ICRA.
Should you have any questions about our submission, please do not hesitate to contact us.

Thanks,
Sincerely,

Lauren Bramblett (corresponding author)
University of Virginia
qbr5kx@virginia.edu

==> readme.txt <==
Player Information:
We recommend to use VLC media player (Version 3.0.16 or later). The player can be downloaded from https://www.videolan.org . This video can also be played with any video player which supports .mp4 file format such as 'Windows Media Player 12', 'QuickTime Player'
Contact Information: For the extended material, the reader can contact the corresponding author:
Lauren Bramblett
Department of Engineering Systems and Environment, University of Virginia, Charlottesville, VA, USA
qbr5kx@virginia.edu

==> summary.txt <==
Title:"Coordinated Multi-Agent Exploration & Task Allocation in Unknown Environments with Limited Connectivity"
Authors: Lauren Bramblett, Rahul Peddi, Nicola Bezzo

This video shows the simulation and experiment results of our framework for multi-agent coordination in unknown environment with limited connectivity. The proposed approach enables a team of robots to explore an environment, while discovering and completing tasks in a cooperative way without the need to maintain constant communication between the robots in the network.
SIMULATIONS:
- The simulation at 0:06 shows different behaviors of our approach under different priorities for exploration and exploitation in the same environment.
- The simulation at 0:17 shows the perspective of different agents as the environment is explored and the task is completed. Note that once the robots rendezvous or get within communication range, they share maps and data about discovered tasks.
- The simulation at 0:39 shows an example of our approach with 5 agents and two tasks in a warehouse environment.
- The simulation at 0:55 shows another example of our approach in an office environment.

EXPERIMENTS:
- At 1:18, we show a lab experiment with two agents and only a short task in the environment.
- At 1:38, we show a lab experiment with two agents and a longer task in the environment, displaying different behaviors.
- At 2:01, we show a lab experiment with a three-agent team and multiple tasks to demonstrate scalability of our approach.
- At 2:25, we show a Gazebo experiment in a large environment with three agents and multiple tasks with different completion times.

More videos are available at: https://www.bezzorobotics.com/bramblett-iros22


Contact Information: For the extended material, the reader can contact the corresponding author:
Lauren Bramblett
University of Virginia, Charlottesville, VA, USA
qbr5kx@virginia.edu
https://www.bezzorobotics.com
